Segment Anything with Robust Uncertainty-Accuracy Correlation

Despite strong zero-shot performance, SAM is unreliable under domain shift due to Mask-level Confidence Confusion (MCC), where a single IoU-based mask score fails to reflect pixel-wise reliability near boundaries. Motivated by the contrast between texture-biased shortcuts in neural networks and shape-centric processing in human vision, we model out-of-domain variation as appearance shifts and non-rigid deformations that jointly stress calibration. We propose Segment Anything with Robust Uncertainty-Accuracy Correlation (RUAC) for robust pixel-wise uncertainty estimation under appearance and deformation shifts. RUAC adds a lightweight uncertainty head, trains it with a collaborative style-deformation attack that jointly perturbs texture and geometry, and applies Uncertainty-Accuracy Alignment to ensure uncertainty consistently highlights erroneous pixels even under adversarial perturbations. Across 23 zero-shot domains, RUAC improves segmentation quality and yields more faithful uncertainty with stronger uncertainty-accuracy correlation. Project page: https://hongyouzhou.github.io/ruac/.

==> figs/uncertainty_summary.json <==
{
  "RUAC": {
    "auroc": {
      "mean": 0.9707028813480384,
      "std": 0.057165313104814666,
      "n": 23
    },
    "ece": {
      "mean": 0.11721909879323018,
      "std": 0.08907481121565093,
      "n": 23
    },
    "au_pavpu": {
      "mean": 63.719852391021526,
      "std": 24.901256090922164,
      "n": 23
    },
    "pavpu_p01": {
      "mean": 81.61759057288528,
      "std": 23.65635993726576,
      "n": 23
    }
  },
  "Bayes-SAM2 (UE)": {
    "auroc": {
      "mean": 0.9658746015281501,
      "std": 0.06673937409067446,
      "n": 23
    },
    "ece": {
      "mean": 0.12320026965080416,
      "std": 0.08020849330643788,
      "n": 23
    },
    "au_pavpu": {
      "mean": 58.895065964768264,
      "std": 24.314298239396624,
      "n": 23
    },
    "pavpu_p01": {
      "mean": 79.56453363543561,
      "std": 24.184592615948585,
      "n": 23
    }
  }
}
